A Reconfigurable and Representation-Adaptive ISA-Based Architecture for Efficient DNN Acceleration

Domain-specific hardware accelerators provide significantly higher performance and energy efficiency for deep neural network (DNN) workloads than general-purpose processors, but often lack adaptability to evolving model architectures. In contrast, general-purpose ISA-based solutions, such as RISC-V-based accelerators, improve programmability at the cost of efficiency. This work addresses this tradeoff by introducing a machine-learning-oriented instruction set architecture (ISA) and a reconfigurable hardware platform that combine high efficiency with flexibility. The proposed ISA enables fine-grained control over data movement, dynamic precision, and decoupled execution across data-fetching, tensor processing, and post-processing domains. The corresponding architecture employs lightweight programmable cores and SIMD units to maintain high processing-element utilization with low control overhead, while remaining independent of the underlying numerical representation. We demonstrate the approach using a Residue Number System (RNS) instantiation supporting 3-8-bit dynamic precision. A 22-nm implementation achieves 5.12-10.47 TOPS/W for a typical workload and up to 1.2x higher energy efficiency than its fixed-point counterpart, while preserving model accuracy. It also outperforms state-of-the-art and mixed-precision accelerators. These results show that the proposed design effectively bridges the gap between efficiency and programmability in modern DNN accelerators.

==> Templates/conv3x3_p2.txt <==
ldib l0,addrW
ldib l2, koffs
ldib l3,0x1
nop
nop
nop
nop
nop
nop
nop
nop
nop
nop
add l1, l0, 0
nop
nop
ld_add l1,0xF,l1,l1,l3
ld_add l1,0xF,l1,l1,l3
ld_add l1,0xF,l1,l1,l3
ld_add l1,0xF,l1,l1,l3
ld_add l1,0xF,l1,l1,l3
ld_add l1,0xF,l1,l1,l3
ld_add l1,0xF,l1,l1,l3
ld_add l1,0xF,l1,l1,l3
ld_add l1,0xF,l1,l1,l3
nop
nop
addi l0, l0, l2
ldib l0, addrW
nop
